Efficient computation of matched solutions of the Kapchinskij-Vladimirskij envelope equations for periodic focusing lattices

A new iterative method is developed to numerically calculate the periodic, matched beam envelope solution of the coupled Kapchinskij-Vladimirskij (KV) equations describing the transverse evolution of a beam in a periodic, linear focusing lattice of arbitrary complexity. Implementation of the method is straightforward. It is highly convergent and can be applied to all usual parameterizations of the matched envelope solutions. The method is applicable to all classes of linear focusing lattices without skew couplings, and also applies to all physically achievable system parameters -- including where the matched beam envelope is strongly unstable. Example applications are presented for periodic solenoidal and quadrupole focusing lattices. Convergence properties are summarized over a wide range of system parameters.

==> im_method_figs/figreadme.txt <==

Mathematica programs to generate the figures in the manuscript:

  "Efficient computation of matched solutions of the KV envelope equations
   for periodic focusing lattices" 

  S.M. Lund^1, S.H. Chilton^2, and E.P. Lee^2

  1. Lawrence Livermore National Laboratory, Livermore, CA 94550 
  2. Lawrence Berkeley  National Laboratory, Berkeley,  CA 94720   

  Submitted to Physical Review Special Topics -- Accelerators and Beams 
  January, 2006 

Figure programs are adapted from programs to construct matched solutions to 
the KV envelope equations describing a charged particle beam in a linear, 
periodic transport lattice using the Iterative Matching (IM) method.

The programs both illustrate the method described in the manuscript and 
provide several graphical demonstrations facilitating analysis of the 
properties of the solutions.  Variable names in the programs reflect the 
notation used in the manuscript.  The manuscript serves as documentation and 
should be referred to for a detailed understanding of the program.  The 
program works with various common parameterizations of the system that are 
employed in accelerator physics including the common perveance + emittance 
parameterization or parameterizations where either the perveance or emittances 
are replaced by phase advance parameters.  The primary limitation of the 
program is that it does not work in the limit of full space-charge 
depression.  This limitation could be removed through simple code extensions, 
but the authors decided against implementing this to keep the program 
relatively clean.  Piecewise constant lattice focusing functions describing 
continuous, solenoidal, and quadrupole doublet applied focusing lattice can be 
easily replaced or extended to allow application to a wide variety of systems. 

Please cite the final, published manuscript if this work/program is 
referenced.  Users are welcome to modify this program for their own 
purposes, but the authors request that some citation be made on the source 
of material employed. 

For further information on the figures, please contact the second author:

Sven H. Chilton
Lawrence Berkeley National Lab
BLDG 47R0112
1 Cyclotron Road
Berkeley,CA 94720-8201
 
schilton@lbl.gov
(510) 486-6716

Comments on improvements and bugs are also welcome.  

The programs were written and debugged under Mathematica 5.1 and 5.2 running 
on linux/unix platforms during the late 2005 and early 2006 calendar years.  
Efforts have been made to employ basic programing structures that should 
remain backward compatible when Mathematica is updated.  Hopefully, 
if that is not the case, any "software rot" should be easier to track down 
due to the extensive comments.  Should it become necessary, the authors 
may also post updates and/or extensions of the code.  In that case we will 
attempt to cross-link notices to previous versions.  If there are problems, 
you are encouraged to first look for the most up to date version.

The program can be executed from a Mathematica notebook by placing all the 
needed im_fig*.math files in the directory that the notebook is run from, 
opening a mathematic notebook, and then executing the command:

   << im_figgen.math [shift-return]

from within the notebook.  A prompt will then instruct the user to execute the 
command:

   << im_fig*.math [shift-return]

This generates Figure *, where * is an integer between 2 and 7, inclusive.

Inputs necessary to describe the beam, solution parameters and methods, and a 
wide range of lattices are at the top of the file im_figgen.math.  Numerical 
parameters that may need to be reset for high precision and special 
applications follow.  Extensive comments provide guidance on how the numerical 
parameters can be set.  Continuous focusing as well as piecewise constant 
periodic solenoid and quadrupole doublet lattices are defined in 
im_lattice.math. Lattices defined are identical to those discussed in the 
manuscript.  Definitions in im_lattice.math can be modified to analyze other 
classes of lattices.   

All the im_*.math files can be modified with a simple text editor.  Notebooks 
need not be saved since the programs are compact and can be easily 
rerun.  The programs are written to work with the common cases of 
parameterizations of the matched envelope solution as explained in the 
manuscript (Section II).   This results in more elaborate case structures 
being required in the programs.  Also, various parts of the program such 
as the principal orbit calculations are written for general initial conditions 
to enable simple generalization for other applications.  If desired, a 
shorter version of the program can be constructed for a single 
parameterization case of interest with a specific coordinate system etc, by 
straightforward simplifications of the functions defined.  


Program files: 

im_figgen.math .... Main control program and input parameters.  Adaptation of 
                      im_solver.m.  This script reads in function definition 
                      files that follow and then makes calls to appropriate 
                      functions to generate the matched envelope solution with 
                      the IM method.  Also reads in im_fig*.m modules to 
                      generate figures used in the manuscript.  Figure numbers 
                      correspond to those used in the manuscript.

im_fig2.math   .... Comparison of matched solutions and associated focusing 
                      lattices for solenoidal, FODO (alpha = 1/2) quadrupole, 
                      and syncopated (alpha = 1/10) quadrupole lattices.

im_fig3.math   .... Plots illustrating the number of iterations necessary to 
                      achieve a fractional error tolerance of 10^(-6) as a 
                      function of undepressed phase advance and ratio of 
                      depressed to undepressed phase advance for several 
                      lattice types and parameterizations.

im_fig4.math   .... Illustration of the rapid convergence of the IM method.  
                      The actual matched solution and associated focusing 
                      lattice are shown, along with the first few iterated 
                      approximations to the matched solution for comparison.

im_fig5.math   .... Another illustration of the rapid convergence of the IM 
                      method.  Figure consists of two plots (representing 
                      different lattice types) of the base 10 logarithm of the 
                      fractional error tolerance after each iteration as a 
                      function of iteration order.

im_fig6.math   .... Plot of attempts to implement the Case 0 parameterization 
                      (where perveance and emittances are specified) without 
                      hybridization.  As the figure illustrates, this method 
                      fails over roughly half the parameter space.  This 
                      program employs two modules specifically designed for 
                      it, namely 
                      im_seed2.math and 
                      im_iterate2.math.
                      These files are only intended to be used in generating 
                      Figure 6.

im_fig7.math   .... Plots illustrating the number of iterations necessary to 
                      achieve a fractional error tolerance of 10^(-6) as a 
                      function of undepressed phase advance and ratio of 
                      depressed to undepressed phase advance for several 
                      lattice types using the so-called Case 0 
                      parameterization, where perveance and emittances are 
                      specified.  Generates plots for both HybridCase 1, where 
                      the program finds depressed phase advances consistent 
                      with specified emittances, and HybridCase 2, where the 
                      program finds depressed phase advances consistent with 
                      specified perveance.

Note 1: Users should make sure to place the programs described in this file in 
the same directory as the im_*.math programs described in readme.txt, as the 
functions in those programs are necessary to generate the figures.

Note 2: Also included in this distribution are the eps and fig versions of the 
figures depicted in the manuscript.  The figures were originally created in 
Mathematica as eps files.  They were then converted to fig files, and LaTeX 
bitmapped labels were added using xfig and the protocol texfig.  The texfig 
protocol automatically generated eps versions of the edited figures.

The conversion process on a unix/linux type platform is summarized here:

1) Create the original eps version of the figure in Mathematica with the 
   following command:
   
   Export["figure.eps",object,"EPS"];

2) In the terminal create a fig version of the figure with the command:

   pstoedit -f fig figure.eps figure.fig

3) Open the fig file in xfig.  Make all edits here.

   xfig figure.fig &

4) To generate LaTeX bitmapped labels, click on the "Edit" button in xfig.  
   Then click on the text you wish to edit.  A dialog box should appear.  Pull 
   down the menu next to the label "Special Flag" and select "Special."  In 
   the text box, enter LaTeX code as you would inline.  Upon completing your 
   editing, quit xfig.

5) Convert the fig file to an eps file with LaTeX labels with the texfig 
   protocol:

   texfig figure.fig &

   This will automatically open an xfig window with the fig version of the 
   figure as well as a ggv window containing the new eps version of the figure.

You may need to download a few programs to execute this conversion and editing 
process.  
Information on downloading pstoedit can be found at 
http://www.pstoedit.net/pstoedit.  
Users may download xfig from 
http://xfig.org/art2.html, 
and texfig from 
http://sourceforge.net/projects/texfig.

Note 3: Most of the figures depicted in the manuscript were generated before 
the authors re-wrote and modularized the programs for ease of use.  
Consequently, there may be a few minor differences between the figures in the 
manuscript and the figures included in this distribution.  However, any such 
differences should be statistically insignificant and not detract from the 
messages that the original figures convey.


==> im_method_figs/readme.txt <==

Mathematica programs to construct matched solutions to the KV envelope 
equations describing a charged particle beam in a linear, 
periodic transport lattice using the Iterative Matching 
(IM) method.  The formulation is described in the manuscript:

  "Efficient computation of matched solutions of the KV envelope equations
   for periodic focusing lattices" 

  S.M. Lund^1, S.H. Chilton^2, and E.P. Lee^2

  1. Lawrence Livermore National Laboratory, Livermore, CA 94550 
  2. Lawrence Berkeley  National Laboratory, Berkeley,  CA 94720   

  Submitted to Physical Review Special Topics -- Accelerators and Beams 
  January, 2006 

The programs both demonstrate the method described in the manuscript and 
also provide a useful and efficient program for generation of matched 
envelope solutions and analyzing the properties of the solutions.  
Variable names in the programs reflect the notation used in the 
manuscript.  The manuscript serves as documentation and should be 
referred to for a detailed understanding of the program.  The program works 
with various common parameterizations of the system that are employed in 
accelerator physics including the common perveance + emittance parameterization
or parameterizations where either the perveance or emittances are replaced 
by phase advance parameters.  The primary limitation of the program is that 
it does not work in the limit of full space-charge depression.  This 
limitation could be removed through simple code extensions, but the authors
decided against implementing this to keep the program relatively clean.  
Piecewise constant lattice focusing functions describing continuous, 
solenoidal, and quadrupole doublet applied focusing lattice can be easily 
replaced or extended to allow application to a wide variety of systems.    

Please cite the final, published manuscript if this work/program is 
referenced.  Users are welcome to modify this program for their own 
purposes, but the authors request that some citation be made on the source 
of material employed. 

For further information, please contact the primary author:

Steven M. Lund
Lawrence Berkeley National Lab
BLDG 47R0112
1 Cyclotron Road
Berkeley,CA 94720-8201
 
smlund@lbl.gov
(510) 486-6936

Comments on improvements and bugs are also welcome.  

The programs were written and debugged under Mathematica 5.1 and 5.2 running 
on linux/unix platforms during the late 2005 and early 2006 calendar years.  
Efforts have been made to employ basic programing structures that should 
remain backward compatible when Mathematica is updated.  Hopefully, 
if that is not the case, any "software rot" should be easier to track down 
due to the extensive comments.  Should it become necessary, the authors 
may also post updates and/or extensions of the code.  In that case we will 
attempt to cross-link notices to previous versions.  If there are problems, 
you are encouraged to first look for the most up to date version.

The program can be executed from a Mathematica notebook by placing all the 
needed im_*.m files in the directory that the notebook is run from, 
opening a mathematic notebook, and then executing the command:

   << im_solver.m [shift-return]

from within the notebook.  Inputs necessary to describe the beam, solution 
parameters and methods, and a wide range of lattices are at the top of the 
file im_solver.m.  Numerical parameters that may need to be reset for high 
precision and special applications follow.  Extensive comments provide 
guidance on how the numerical parameters can be set.  Continuous focusing 
as well as piecewise constant periodic solenoid and quadrupole doublet 
lattices are defined in im_lattice.m.  Lattices defined are identical to 
those discussed in the manuscript.  Definitions in im_lattice.m can be 
modified to analyze other classes of lattices.   

All the im_*.m files can be modified with a simple text editor.  Notebooks 
need not be saved since the programs are compact and can be easily 
rerun.  The programs are written to work with the common cases of 
parameterizations of the matched envelope solution as explained in the 
manuscript (Section II).   This results in more elaborate case structures 
being required in the programs.  Also, various parts of the program such 
as the principal orbit calculations are written for general initial conditions 
to enable simple generalization for other applications.  If desired, a 
shorter version of the program can be constructed for a single 
parameterization case of interest with a specific coordinate system etc, by 
straightforward simplifications of the functions defined.  


Program files: 

im_method.pdf  .... Copy of manuscript accepted to "Physical Review Special 
                      Topics --- Accelerators and Beams" on 
                      xxDay, xxMonth, 2006.  The method is described in detail 
                      along with extensive examples and data on convergence 
                      properties.  The pdf copy is a preprint and may differ 
                      slightly from the final version obtainable from the 
                      Journal, which can be obtained (free distribution) at 
                      http://prst-ab.aps.org .  Please cite the final published
                      version in any references.  The preprint is included 
                      here for completeness at the time of archiving.  

im_solver.m    .... Main control program and input parameters.  This script 
                      reads in function definition files that follow and then 
                      makes calls to appropriate functions to generate the 
                      matched envelope solution with the IM method and 
                      generates output plots and info on the matched solution.

im_lattice.m   .... Defines periodic applied focusing lattices with 
                      piecewise constant focusing forces.  Definitions made 
                      here can be modified to apply the programs to other 
                      lattices.

im_utilities.m .... Defines various utilities used in parts of the program.  

im_cont.m      .... Function definitions for the continuous limit. 

im_seed.m      .... Function definitions to generate seed iteration. 

im_iterate.m   .... Function definitions to carry out method iterations and 
                      matched envelope solutions under various parameterization
                      cases.   
                   
im_diag.m      .... Generates formatted output information and plots on 
                      the lattice and the matched envelope solution.  Average, 
                      max, and min values of the envelope radii and angles 
                      are calculated.  Output is displayed in the mathematica 
                      notebook and can be printed from the notebook.  Plots 
                      generated are also exported as eps files:
                        im_plot_lat.eps     .... lattice focusing functions 
                        im_plot_env.eps     .... matched envelope
                        im_plot_env_ang.eps .... matched envelope angles



==> readme.txt <==

Mathematica programs to construct matched solutions to the KV envelope 
equations describing a charged particle beam in a linear, 
periodic transport lattice using the Iterative Matching 
(IM) method.  The formulation is described in the manuscript:

  "Efficient computation of matched solutions of the KV envelope equations
   for periodic focusing lattices" 

  S.M. Lund^1, S.H. Chilton^2, and E.P. Lee^2

  1. Lawrence Livermore National Laboratory, Livermore, CA 94550 
  2. Lawrence Berkeley  National Laboratory, Berkeley,  CA 94720   

  Submitted to Physical Review Special Topics -- Accelerators and Beams 
  January, 2006 

The programs both demonstrate the method described in the manuscript and 
also provide a useful and efficient program for generation of matched 
envelope solutions and analyzing the properties of the solutions.  
Variable names in the programs reflect the notation used in the 
manuscript.  The manuscript serves as documentation and should be 
referred to for a detailed understanding of the program.  The program works 
with various common parameterizations of the system that are employed in 
accelerator physics including the common perveance + emittance parameterization
or parameterizations where either the perveance or emittances are replaced 
by phase advance parameters.  The primary limitation of the program is that 
it does not work in the limit of full space-charge depression.  This 
limitation could be removed through simple code extensions, but the authors
decided against implementing this to keep the program relatively clean.  
Piecewise constant lattice focusing functions describing continuous, 
solenoidal, and quadrupole doublet applied focusing lattice can be easily 
replaced or extended to allow application to a wide variety of systems.    

Please cite the final, published manuscript if this work/program is 
referenced.  Users are welcome to modify this program for their own 
purposes, but the authors request that some citation be made on the source 
of material employed. 

For further information, please contact the primary author:

Steven M. Lund
Lawrence Berkeley National Lab
BLDG 47R0112
1 Cyclotron Road
Berkeley,CA 94720-8201
 
smlund@lbl.gov
(510) 486-6936

Comments on improvements and bugs are also welcome.  

The programs were written and debugged under Mathematica 5.1 and 5.2 running 
on linux/unix platforms during the late 2005 and early 2006 calendar years.  
Efforts have been made to employ basic programing structures that should 
remain backward compatible when Mathematica is updated.  Hopefully, 
if that is not the case, any "software rot" should be easier to track down 
due to the extensive comments.  Should it become necessary, the authors 
may also post updates and/or extensions of the code.  In that case we will 
attempt to cross-link notices to previous versions.  If there are problems, 
you are encouraged to first look for the most up to date version.

The program can be executed from a Mathematica notebook by placing all the 
needed im_*.m files in the directory that the notebook is run from, 
opening a mathematic notebook, and then executing the command:

   << im_solver.m [shift-return]

from within the notebook.  Inputs necessary to describe the beam, solution 
parameters and methods, and a wide range of lattices are at the top of the 
file im_solver.m.  Numerical parameters that may need to be reset for high 
precision and special applications follow.  Extensive comments provide 
guidance on how the numerical parameters can be set.  Continuous focusing 
as well as piecewise constant periodic solenoid and quadrupole doublet 
lattices are defined in im_lattice.m.  Lattices defined are identical to 
those discussed in the manuscript.  Definitions in im_lattice.m can be 
modified to analyze other classes of lattices.   

All the im_*.m files can be modified with a simple text editor.  Notebooks 
need not be saved since the programs are compact and can be easily 
rerun.  The programs are written to work with the common cases of 
parameterizations of the matched envelope solution as explained in the 
manuscript (Section II).   This results in more elaborate case structures 
being required in the programs.  Also, various parts of the program such 
as the principal orbit calculations are written for general initial conditions 
to enable simple generalization for other applications.  If desired, a 
shorter version of the program can be constructed for a single 
parameterization case of interest with a specific coordinate system etc, by 
straightforward simplifications of the functions defined.  


Program files: 

im_method.pdf  .... Copy of manuscript submitted to "Physical Review Special 
                      Topics --- Accelerators and Beams" (PRSTAB) on 
                      12, January, 2006.  The method is described in detail 
                      along with extensive examples and data on convergence 
                      properties.  The pdf copy is a preprint will likely 
                      differ from a final published version (if accepted).   
                      PRSTAB articles are distributed freely and can be 
                      obtained at http://prst-ab.aps.org .  If the manuscript 
                      is rejected, we may try to publish in another journal 
                      or distribute any modified versions via the arXiv.org 
                      e-print server.  Please cite the any final published
                      version in references.  The preprint is included 
                      here for completeness at the time of archiving.  

im_solver.m    .... Main control program and input parameters.  This script 
                      reads in function definition files that follow and then 
                      makes calls to appropriate functions to generate the 
                      matched envelope solution with the IM method and then
                      executes im_diag.m to generate output plots and 
                      information on the matched solution.

im_lattice.m   .... Defines periodic applied focusing lattices with 
                      piecewise constant focusing forces.  Definitions made 
                      here can be modified to apply the programs to other 
                      lattices.

im_utilities.m .... Defines various utilities used in parts of the program.  

im_cont.m      .... Function definitions for the continuous limit. 

im_seed.m      .... Function definitions to generate seed iteration. 

im_iterate.m   .... Function definitions to carry out method iterations and 
                      matched envelope solutions under various parameterization
                      cases.   
                   
im_diag.m      .... Generates formatted output information and plots on 
                      the lattice and the matched envelope solution.  Average, 
                      max, and min values of the envelope radii and angles 
                      are calculated.  Output is displayed in the Mathematica 
                      notebook and can be printed from the notebook.  Plots 
                      generated are also exported as eps files:
                        im_plot_lat.eps     .... lattice focusing functions 
                        im_plot_env.eps     .... matched envelope
                        im_plot_env_ang.eps .... matched envelope angles


im_method_figs.tar.gz 
               .... Gziped (compressed) tar archive file containing versions 
                    of these programs that can be used to make all the figures 
                    in the paper.  Files are unfolded in a sub-directory 
                    im_methods_figs.  The actual programs used for the 
                    manuscript figures differ slightly from these programs.  
                    These programs are provided in case they might be 
                    useful to others as example applications. They are not in 
                    call cases documented and commented as extensively 
                    as the programs above.  

